Optimal study interior partitioning (OSIP): An optimization approach to observational study design under fine balance constraints

Covariate matching between treatment and control groups remains a foundational methodology in observational causal inference, designed to replicate the covariate balance of randomized controlled trials. Despite substantial methodological advancements, applied researchers continue to face an inherent trade-off between achieving rigorous balance and preserving the statistical power of the matched sample. We introduce a novel framework for a matching method named Optimal Study Interior Partitioning (OSIP). OSIP frames observational matching as a joint optimization problem governed simultaneously by a maximum cardinality constraint on the number of strata, and a strict fine balance threshold on the matching carried out in each strata. OSIP is based on two-stage optimization algorithm. In both stages it considers a projection of the (high-dimensional) data into one-dimensional space by evaluating an estimated propensity score for each unit. The method is based on enforcing a partition of the input to subsets of consecutive intervals of estimated propensity scores. The novelty arises because we consider this task as a global optimization problem. In the first stage, we employ an optimal partitioning algorithm with respect to an auxiliary (one-dimensional) goal function. In the second phase, we go back to the original distance function and apply heuristics approaches locally optimizing the solution from the first stage. We compare our framework with established methodologies from the literature across well-studied empirical benchmarks. We use the standard benchmark of Lindner cardiovascular dataset to demonstrate that OSIP provides a highly efficient sweet spot solution for the corresponding multi-criteria goal. This conclusion is verified by considering also other benchmark datasets.

==> appendix_schemes/mixtape/ELS_delta0.2_dist_rob.csv <==
step,Max-SMD,Mean-SMD,Max-KS,Mean-Mahal,Median-Mahal,Max-Mahal,SD-Mahal,Nib
0,0.1029,0.0300,0.0884,0.8302,0.5570,3.4810,0.8896,1;0
1,0.1176,0.0394,0.0884,0.8227,0.5250,3.8280,0.8852,1;0
2,0.1176,0.0385,0.0884,0.8208,0.5250,3.8280,0.8877,1;0


==> appendix_schemes/mixtape/ELS_delta0.2_sig_rob.csv <==
step,ate,se(ate),p-value,gamma-shift,ci-low,ci-high,t-stat,est-cost
0,1808.3310,705.7118,0.0108,1.0932,425.1360,3191.5261,2.5624,109.4921
1,1556.4725,710.4909,0.0291,1.0439,163.9104,2949.0347,2.1907,108.9455
2,1660.8405,708.3023,0.0196,1.0491,272.5681,3049.1130,2.3448,108.8462


==> appendix_schemes/mixtape/LS_delta0.2_dist_rob.csv <==
step,Max-SMD,Mean-SMD,Max-KS,Mean-Mahal,Median-Mahal,Max-Mahal,SD-Mahal,Nib
0,0.1029,0.0300,0.0884,0.8302,0.5570,3.4810,0.8896,1;0
1,0.0969,0.0298,0.0884,0.8345,0.5269,3.8280,0.9035,0;0
2,0.1148,0.0372,0.0884,0.8224,0.5250,3.8280,0.8904,1;0
3,0.1176,0.0380,0.0884,0.8215,0.5250,3.8280,0.8881,1;0


==> appendix_schemes/mixtape/LS_delta0.2_sig_rob.csv <==
step,ate,se(ate),p-value,gamma-shift,ci-low,ci-high,t-stat,est-cost
0,1808.3310,705.7118,0.0108,1.0932,425.1360,3191.5261,2.5624,109.4921
1,1786.1815,705.5751,0.0118,1.0495,403.2543,3169.1088,2.5315,109.1576
2,1709.5176,707.0402,0.0161,1.0601,323.7188,3095.3165,2.4179,109.0268
3,1478.1313,715.7930,0.0396,1.0309,75.1771,2881.0855,2.0650,108.8462


==> appendix_schemes/mixtape/SA_delta0.2_dist_rob.csv <==
step,Max-SMD,Mean-SMD,Max-KS,Mean-Mahal,Median-Mahal,Max-Mahal,SD-Mahal,Nib
0,0.1029,0.0300,0.0884,0.8302,0.5570,3.4810,0.8896,1;0
1,0.1516,0.0484,0.1050,0.8566,0.5250,3.8280,0.8929,2;0
2,0.1485,0.0480,0.0994,0.8505,0.4887,3.8280,0.8989,1;0
3,0.1370,0.0460,0.0994,0.8323,0.4875,3.8280,0.8813,1;0
4,0.1339,0.0454,0.0994,0.8315,0.4875,3.8280,0.8870,1;0


==> appendix_schemes/mixtape/SA_delta0.2_sig_rob.csv <==
step,ate,se(ate),p-value,gamma-shift,ci-low,ci-high,t-stat,est-cost
0,1808.331,705.7118,0.0108,1.0932,425.136,3191.5261,2.5624,109.4921
1,1591.7766,708.9408,0.0254,1.0485,202.2527,2981.3006,2.2453,108.4531
2,1586.958,709.8206,0.026,1.0325,195.7096,2978.2065,2.2357,107.8838
3,1681.8551,711.516,0.0186,1.0561,287.2838,3076.4264,2.3638,107.5793
4,1643.0731,712.8842,0.0218,1.0549,245.8201,3040.3262,2.3048,107.3594


==> appendix_schemes/mixtape/consolidated_results_mixtape_delta_0.20_power_1_dist.csv <==
method,S,R,RB
Mean-Mahal,0.99,0.83,0.83
Median-Mahal,0.59,0.49,0.53
Max-Mahal,4.97,3.83,3.83
SD-Mahal,1.08,0.89,0.90
Max-SMD,0.14,0.13,0.10
Mean-SMD,0.08,0.05,0.03
Max-KS,0.12,0.10,0.09
N-Imbalanced-01,4,1,0
N-Imbalanced-02,0,0,0


==> appendix_schemes/mixtape/consolidated_results_mixtape_delta_0.20_power_1_sig.csv <==
method,ate,se(ate),p-value,gamma-shift,ci-low,ci-high,t-stat
S,1630.88,715.02,0.02,1.09,229.44,3032.32,2.28
R,1643.07,712.88,0.02,1.05,245.82,3040.33,2.30
RB,1786.18,705.58,0.01,1.05,403.25,3169.11,2.53


==> chapter6_schemes/consolidated_results_lindner_delta_0.25_power_1_sig.csv <==
Measure,Unmatched,Opt (1:1),Card(1:1),OSIP-S,OSIP-R,CEM,FM,Gen (1:1),Q (1:1),RQ (1:1)
treated,297,297,297,297,297,212,297,297,282,227
control,684,297,297,297,297,389,684,297,282,227
ate,-0.1492,-0.1723,-0.1398,-0.1782,-0.1727,-0.1576,-0.1532,-0.1573,-0.1746,-0.1458
se(ate),0.0321,0.0392,0.0391,0.0391,0.0390,0.0404,0.0313,0.0393,0.0398,0.0448
p-value,$< 0.0001$,$< 0.0001$,0.0004,$< 0.0001$,$< 0.0001$,0.0001,$< 0.0001$,$< 0.0001$,$< 0.0001$,0.0012
gamma-shift,NA,1.5145,1.1425,1.4999,1.4981,NA,NA,1.4419,1.5059,1.1044
ci-low,-0.2120,-0.2492,-0.2164,-0.2548,-0.2490,-0.2367,-0.2146,-0.2344,-0.2526,-0.2336
ci-high,-0.0863,-0.0955,-0.0631,-0.1015,-0.0963,-0.0785,-0.0918,-0.0802,-0.0966,-0.0579
t-stat,-4.6480,-4.3954,-3.5754,-4.5575,-4.4282,-3.9010,-4.8946,-4.0025,-4.3869,-3.2545


==> chapter6_schemes/love_plot_table_delta_0.25_refined_transposed.csv <==
method,stent,height,female,diabetic,acutemi,ejecfrac,ves1proc
UM,-0.1174,-0.0027,0.0505,0.0599,-0.1061,0.1642,-0.3817
OS20,-0.0269,0.0136,0.0269,0.0404,0,0.0267,0.0214
OS25,-0.0404,0.0169,0.0202,0.0269,0,0.014,0.0576
Opt ,-0.0539,0.0455,0.0034,0.0034,0,0.0507,-0.0283
Card,-0.0707,-0.1468,0.0606,-0.037,-0.0337,0.028,-0.1286
CEM,-0.0761,-0.1107,0.0624,0.0293,0.0047,-0.002,-0.1923
FM,-0.1174,-0.0027,0.0505,0.0599,-0.1061,0.1642,-0.3817
Gen ,-0.0135,0.0492,0.0135,0.0168,-0.0202,0.0463,-0.0925
Q ,-0.039,-0.0082,0.0035,0.0106,0.0071,0.0377,0.0292
RQ,-0.0088,0.0151,-0.0088,0,0,0.0154,0.0086


==> chapter6_schemes/step1_dp_partition_delta_0.15.csv <==
start,end,treated,control
0.0417,0.191,25,201
0.191,0.341,113,270
0.341,0.4436,85,139
0.4436,0.5925,69,69
0.5925,0.6878,5,5


==> chapter6_schemes/step1_dp_partition_delta_0.20.csv <==
start,end,treated,control
0.0417,0.2414,51,270
0.2414,0.4367,165,329
0.4367,0.6252,80,83
0.6252,0.6878,1,2


==> chapter6_schemes/step2_heuristic_enhanced_ls_robust_partition_delta_0.20.csv <==
start,end,treated,control
0.0417,0.2315,40,255
0.2315,0.4312,172,340
0.4312,0.6252,84,86
0.6252,0.6878,1,3

